Scenario Aggregation using Binary Decision Diagrams for Stochastic Programs with Endogenous Uncertainty

Modeling decision-dependent scenario probabilities in stochastic programs is difficult and typically leads to large and highly non-linear MINLPs that are very difficult to solve. In this paper, we develop a new approach to obtain a compact representation of the recourse function using a set of binary decision diagrams (BDDs) that encode a nested cover of the scenario set. The resulting BDDs can then be used to efficiently characterize the decision-dependent scenario probabilities by a set of linear inequalities, which essentially factorizes the probability distribution and thus allows to reformulate the entire problem as a small mixed-integer linear program. The approach is applicable to a large class of stochastic programs with multivariate binary scenario sets, such as stochastic network design, network reliability, or stochastic network interdiction problems. Computational results show that the BDD-based scenario representation reduces the problem size, and hence the computation time, significant compared to previous approaches.

==> rr-1.1.csv <==
n arcs min 25pct med 75pct 99pct   max
1  5   2   2     3       3   5      5
2 11   2   3     4       5  14     26
3 19   2   3     5       6  33    126
4 30   2   4     6       9  79    623
5 43   2   5     7      17 125    921
6 59   2   6     9      26 258   2778
7 77   2   6     11     35 518  22967
  

==> rr-1.5.csv <==
n arcs min 25pct med 75pct 99pct   max
  1    5    2  2  3   4      9       9
  2   11    2  3  4   8     37      64
  3   19    2  4  6  22    261     565
  4   30    2  5 16  69   1397    6080
  5   43    2  6 26 157   5062   24374
  6   59    2 12 58 398  22525  134298
  7   77    2 16 98 943 122126 1870925


==> rr-inf.csv <==
n arcs min 25pct med 75pct 99pct   max
1 3     6      6      8       9       9
2 2     9     21     27      55      64
3 2    74    197    347     884    1584
4 2   128    902   2295    8218   16267
5 2   543   7336  20748   74896  220532
6 2  1341  13420  56704  679862 1462435
7 2 14311 125457 678671 3680199 8186671


==> snip-10x10.35-timings-marco.csv <==
# "budget" "Objective" "Solution time [sec]" "Iterations" "Nodes" 
44 67.813177478 37720.64 37834302 17576
43 67.813266589 23588.72 58875932 40853
42 67.814247402 31202.23 65364110 15279
41 67.815879543 25595.53 60532554 23867
40 67.822965601 32685.24 55831984 30615
39 67.826073509 26027.33 56214743 24191
38 67.831957165 24143.77 62014696 38880
37 67.835045508 25153.5 49118544 8479
36 67.847732104 27190.33 54230381 12956
35 67.869695355 25684.6 49163363 6705
34 67.872785159 18211.71 48735794 11595
33 67.885456389 58397.17 94966537 28457
32 67.911006533 25497.45 57135219 10813
31 67.923678647 30018.56 73520793 14649
30 67.95486841 38161.11 91014849 18193
29 68.002230541 23337.63 64323211 10770
28 68.087441342 25062.05 65382234 10163
27 68.218373051 31192.04 89127352 12041
26 68.395530467 41749.44 126818383 17011
25 68.494879043 65428.12 171266867 26611
24 68.694842742 67205.65 184403099 25872
23 68.9796417 64090.09 203093307 33570
22 69.355513124 81051.66 299781877 41972
21 69.748214304 123679.36 419398332 37976
20 70.205006021 113571.85 412492213 45150
19 70.617625563 105848.41 454504545 57726
18 71.555104214 259375.85 728495622 72494
17 72.308687087 310848.64 1007129101 97323
16 72.955613576 164449.73 681527057 66155
15 73.893115075 186357.36 798939706 88603
14 75.108012855 162051.16 722338838 87257
13 76.09130621 127953.5 661826978 61074
12 77.497556017 137815.63 718095475 62168
11 81.240224145 89003.83 517463948 49661
10 84.990234315 52026.52 433228452 45777
9 90.615234373 43197.24 401101995 43391
8 98.115234375 29045.25 282920164 35031
7 107.4609375 110693.2 937087406 230738
6 122.34375 62292.21 432602960 108263
5 136.875 4262.4 50425747 13265
4 151.875 1695.18 13062041 3062
3 166.87499964 749.64 3454649 875
2 189.375 329.79 597298 205
1 224.99999986 40.4 15002 0
0 270 0.12 0 0


==> snip-4x9-timings.csv <==
budget;	obj;	time;	nodes
0;	1.0000000000e+02;	0.00;	 0  
1;	5.5000000000e+01;	0.05;	 0  
2;	3.9999999945e+01;	0.11;	 0  
3;	2.6875000000e+01;	0.38;	 0  
4;	1.9375000000e+01;	1.45;	 155
5;	1.3750000000e+01;	1.70;	 158
6;	1.0908203125e+01;	1.53;	 175
7;	9.5239257812e+00;	1.58;	 217
8;	8.3721923828e+00;	1.52;	 346
9;	7.9391479492e+00;	1.56;	 305
10;	6.8576812310e+00;	1.65;	 332
11;	6.4511871338e+00;	1.58;	 195
12;	6.2590980530e+00;	1.76;	 142
13;	6.1482524872e+00;	1.31;	 191
14;	6.0898845878e+00;	1.35;	 206
15;	6.0678935051e+00;	1.50;	 136
16;	6.0674606636e+00;	1.47;	 123
17;	6.0674606636e+00;	1.54;	 99 
18;	6.0674606636e+00;	1.55;	 99 
19;	6.0674606636e+00;	2.52;	 99 
20;	6.0674606636e+00;	0.75;	 99 
21;	6.0674606636e+00;	0.71;	 99 
22;	6.0674606636e+00;	0.72;	 99 
23;	6.0674606636e+00;	0.70;	 99 
24;	6.0674606636e+00;	0.72;	 108
				    

==> snip-7x5-timings.csv <==
budget;	obj;	time;	nodes
0;	2.0000000000e+02;	  0.01;	0  
1;	1.7750000000e+02;	  0.44;	0  
2;	1.4750000000e+02;	  2.63;	0  
3;	1.2500000000e+02;	  6.59;	139
4;	1.1000000000e+02;	  9.38;	540
5;	9.5117187500e+01;	 10.70;	751
6;	8.0117187500e+01;	 10.64;	925
7;	6.6318359375e+01;	 14.13;	858
8;	5.3845214842e+01;	 16.60;	420
9;	5.0095214844e+01;	 16.39;	486
10;	4.7288208006e+01;	 26.11;	950
11;	4.4414210320e+01;	 21.00;	719
12;	4.3062704206e+01;	 23.54;	133
13;	4.0320561211e+01;	 25.59;	554
14;	3.8734634407e+01;	 17.11;	836
15;	3.7391341798e+01;	 19.31;	272
16;	3.6096908655e+01;	 16.95;	208
17;	3.5342362041e+01;	 35.01;	0  
18;	3.4753941039e+01;	 32.45;	217
19;	3.4616726341e+01;	 28.97;	0  
20;	3.4287644583e+01;	 24.12;	114
21;	3.4192569809e+01;	 24.21;	0  
22;	3.3960285830e+01;	 30.21;	105

